GEM: A Generative Embedding Model Bridging Reasoning and Retrieval

Modern LLMs excel at reasoning and instruction following, enabling users to express increasingly complex information needs. However, existing retrievers largely rely on matching surface-level relevance, creating a growing gap between the evolving nature of user queries and how the queries are interpreted by retrievers. In this paper, we present GEM, a generative embedding model that augments retrieval by leveraging its internal knowledge to reason about user intent and relevance criteria prior to embedding. GEM unifies generation and embedding in a sequential manner, where encoding can be conceptually viewed as processing only one additional token during autoregressive generation. Unlike conventional query expansion, GEM learns to produce embeddings aligned with its reasoning, moving beyond surface-level matching. Furthermore, the generative nature allows GEM to be prompted like standard instruction-tuned LLMs and enables test-time compute scaling for retrieval. Compared with a non-reasoning variant of the same backbone, GEM achieves approximately 35% relative improvement in nDCG@10 on BRIGHT, a benchmark of challenging queries requiring reasoning, and 70% in p-MRR on FollowIR, a benchmark evaluating retrievers' ability to understand and follow user instructions. Our results demonstrate the effectiveness of activating an embedding model's internal reasoning capabilities to improve retrieval. Our code and model are publicly available at https://github.com/ZhlSh17/GEM and https://huggingface.co/gem-search/GEM-4B, respectively.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

